Multi-wavelength study of blazar 4C +01.02 during its long-term flaring activity in 2014-2017

We conducted a detailed long-term spectral and temporal study of flat spectrum radio quasar 4C +01.02, by using the multi-wavelength observations from Fermi-LAT, Swift-XRT, and Swift-UVOT. The $2$-day bin $\gamma$-ray lightcurve in the 2014-2017 active state displays $14$ peak structures with a maximum integral flux $(\rm E > 100 \ MeV)$ of $\rm (2.5 \pm 0.2) \times 10^{-6}\ ph\ cm^{-2}\ s^{-1}$ at MJD 57579.1, which is approximately $61$ times higher than the base flux of $\rm (4.1 \pm 0.3) \times 10^{-8}\ ph\ cm^{-2}\ s^{-1}$, calculated by averaging the flux points when the source was in quiescent state. The shortest $\gamma$-ray variability of $0.66 \pm 0.08$ days is observed for the source. The correlation study between $\gamma$-ray spectral index and flux suggests that the source deviates from the usual trend of harder when brighter feature shown by blazars. To understand the likely physical scenario responsible for the flux variation, we performed a detailed broadband spectral analysis of the source by selecting different flux states from the multi-wavelength lightcurve. A single zone leptonic model was able to reproduce the broadband spectral energy distribution (SED) of each state. The parameters of the model in each flux state are determined using a $\chi^2$ fit. We observed that the synchrotron, synchrotron-self-Compton (SSC), and External-Compton (EC) processes produce the broadband SED under varied flux states. The adjoining contribution of the seed photons from the broad-line region (BLR) and the IR torus for the EC process are required to provide adequate fits to the GeV spectrum in all the chosen states.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
